Simulations of a Partially Submerged Cylinder Subjected to Current and Waves

This paper presents a new method allowing for a numerical study of the interaction between a submerged solid structure and a current with surface waves. The method involves a Navier-Stokes equation solver for a two-fluid formulation with the Accurate Conservative Level-set (ACLS) method used for interface tracking. The solver is generalized on unstructured grids, thus enabling a boundary-fitted implementation of the FSI (Fluid-Solid Interaction). A solid, vertical, partially submerged cylinder is examined as it moves through the flume. The latter is partially filled with flowing water; waves propagating on the liquid surface impact the cylinder. Simulation results include examination of the free surface topology, air entrapment and vorticity production in the cylinder wake, as well as the pressure distribution on the solid. Numerical results are validated against an experiment performed by the same authors.

==> notes_and_emails/20211014_sz.txt <==
Hello Stephane.
I was thinking about what you mentioned some half a year ago, about how Arcelor is interested in "doing more Airknife". If you find a moment, could you please elaborate about what exactly they have in mind? And who is "Arcelor", Pascal?  Are you interested in that too? 

Kind regards
w

